Automatic Detection of Sexist Statements Commonly Used at the Workplace

Detecting hate speech in the workplace is a unique classification task, as the underlying social context implies a subtler version of conventional hate speech. Applications regarding a state-of the-art workplace sexism detection model include aids for Human Resources departments, AI chatbots and sentiment analysis. Most existing hate speech detection methods, although robust and accurate, focus on hate speech found on social media, specifically Twitter. The context of social media is much more anonymous than the workplace, therefore it tends to lend itself to more aggressive and "hostile" versions of sexism. Therefore, datasets with large amounts of "hostile" sexism have a slightly easier detection task since "hostile" sexist statements can hinge on a couple words that, regardless of context, tip the model off that a statement is sexist. In this paper we present a dataset of sexist statements that are more likely to be said in the workplace as well as a deep learning model that can achieve state-of-the art results. Previous research has created state-of-the-art models to distinguish "hostile" and "benevolent" sexism based simply on aggregated Twitter data. Our deep learning methods, initialized with GloVe or random word embeddings, use LSTMs with attention mechanisms to outperform those models on a more diverse, filtered dataset that is more targeted towards workplace sexism, leading to an F1 score of 0.88.

==> citation-307948521.txt <==
Kabbani, Reem. (2016). Checking Eligibility of Google and Microsoft Machine Learning Tools for use by JACK e-Learning System. 10.13140/RG.2.2.10270.33604. 

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> old_bibitems.txt <==
\begin{thebibliography}{99}



\bibitem{KRR2017} Alexis Krivkovich, Kelsey Robinson, Irina Starikova, Rachel Valentino, and Lareina Yee (2017) in McKinsey \& Company  "Women in the workplace". \url{https://www.mckinsey.com/featured-insights/gender-equality/women-in-the-workplace-2017} Visited on May 2nd 2019.
\bibitem{BRI2017} Mary Brinton (2017): Gender Inequality and Women in the Workplace in “Harvard summer school review” (2017) in \url{https://www.summer.harvard.edu/inside-summer/gender-inequality-women-workplace} visited on May 2019.
\bibitem{AAR2018} Ed Aarons (2018). "Ada Hegerberg: first women's Ballon d'Or marred as winner is asked to twerk" in \url{https://www.theguardian.com/football/2018/dec/03/ballon-dor-ada-hegerberg-twerk-luka-modric}. The Guardian. Retrieved 4 December 2018.
\bibitem{CSA2019} @MIT$\_$CSAIL (2019) "Here's the moment when the first black hole image was processed, from the eyes of researcher Katie Bouman" via Twitter. \url{https://twitter.com/MIT\_CSAIL/status/1116020858282180609}. 
Retrieved on April 10 2019.

\bibitem{RES2019} Brian Resnick (2019) "Male scientists are often cast as lone geniuses. Here’s what happened when a woman was." \url{https://www.vox.com/science-and-health/2019/4/16/18311194/black-hole-katie-bouman-trolls}. Published on April 16, 2019.

\bibitem{ELF2019} Tim Elfrink (2019)
"Trolls hijacked a scientist’s image to attack Katie Bouman" in The Washington Post. \url{https://www.washingtonpost.com/nation/2019/04/12/trolls-hijacked-scientists-image-attack-katie-bouman-they-picked-wrong-astrophysicist/?utm\_term=.ef2f4fe5af32}. Published on April 12, 2019.

\bibitem{GRI2019} Mary Beth Griggs (2019) "Online trolls are harassing a scientist who helped take the first picture of a black hole" in The Verge \url{https://www.theverge.com/2019/4/13/18308652/katie-bouman-black-hole-science-internet}. Published on April 13, 2019.

\bibitem{MER2019} Sarah Mervosh (2019) "How Katie Bouman Accidentally Became the Face of the Black Hole Project" in The New York Times \url{https://www.nytimes.com/2019/04/11/science/katie-bouman-black-hole.html}. Published on April 11, 2019.
\bibitem{BBC2018} BBC News "Cern scientist Alessandro Strumia suspended after comments" (2018). \url{https://www.bbc.com/news/world-europe-45709205}. Publised on October 1st, 2018.
\bibitem{PAL2019} Sh. Palus "We Annotated That Horrible Article About How Women Don’t Like Physics" in Slate magazine (2019) \url{https://slate.com/technology/2019/03/women-dont-like-physics-article-annotated.html} Published on March 25, 2019.
\bibitem{GLF96} P. Glick and S. T. Fiske (1996),  "The ambivalent sexism inventory: Differentiating hostile and benevolent sexism" : s.n., 1996, Journal of Personality and Social Psychology, Vol. 3, pp. 491-512.
\bibitem{JHM2017} A. Jha and R. Mamidi (2017)
"When does a compliment become sexist? Analysis and classification of ambivalent sexism using twitter data" in Proceedings of the Second Workshop on {NLP} and Computational Social Science. Publisher: "Association for Computational Linguistics".  Vancouver-Canada, August 1996, pp."7--16".
\bibitem{WAH2016} Z. Waseem and D. Hovy (2016),
"Hateful Symbols or Hateful People? Predictive Features for Hate Speech Detection on Twitter" in "Proceedings of the {NAACL} Student Research Workshop", publisher: "Association for Computational Linguistics". San Diego, California, June 2016, pp. "88--93".
\bibitem{BAG2017} P. Badjatiya, S. Gupta, M. Gupta, Manish and V. Varma (2017), "Deep Learning for Hate Speech Detection in Tweets" in Proceedings of the 26th International Conference on World Wide Web Companion, WWW '17 Companion.  Publisher: International World Wide Web Conferences Steering Committee. Perth, Australia, 2017, pp. 759--760.
\bibitem{PIR2018} G. Pitsilis, H. Ramampiaro and H. Langseth (2018)], "Detecting Offensive Language in Tweets Using Deep Learning" in CoRR, 2018.
\bibitem{FOC2018} A.M. Founta, D. Chatzakou, N. Kourtellis, J. Blackburn, A. Vakali and I. Leontiadis (2018), "A Unified Deep Learning Architecture for Abuse Detection" in CoRR, vol abs/1802.00385, 2018, \url{http://arxiv.org/abs/1802.00385}.
\bibitem{Glove2014} Jeffrey Pennington, Richard Socher, and Christopher D. Manning (2014). GloVe: Global Vectors for Word Representation.
\bibitem{FastText}  A. Joulin, E. Grave, P. Bojanowski, T. Mikolov, Bag of Tricks for Efficient Text Classification

\bibitem{GO2018} Goel S., Madhok R., Garg S. (2018) Proposing Contextually Relevant Quotes for Images. In: Pasi G., Piwowarski B., Azzopardi L., Hanbury A. (eds) Advances in Information Retrieval. ECIR 2018. Lecture Notes in Computer Science, vol 10772. Springer, Cham

\bibitem {BAC2015} Bahdanau, D., Cho, K. and Bengio, Y. Neural machine translation by jointly learning to align and translate. In Proc. International Conference on Learning Representations \url{http://arxiv.org/abs/1409.0473 (2015)}.

\bibitem{Reem2016} Kabbani, Reem. (2016). Checking Eligibility of Google and Microsoft Machine Learning Tools for use by JACK e-Learning System. 10.13140/RG.2.2.10270.33604. 

\bibitem{Press1} Chira, Susan, and Brianna Milord. “'Is There a Man I Can Talk To?': Stories of Sexism in the Workplace.” The New York Times, The New York Times, 20 June 2017, \url{www.nytimes.com/2017/06/20/business/women-react-to-sexism-in-the-workplace.html}.
\bibitem{Press2} Wolfe, Lahle. “Sexist Comments and Quotes Made by the Media.” The Balance Careers, The Balance, 18 Mar. 2019, \url{www.thebalancecareers.com/sexist-comments-made-by-media-3515717}.
\bibitem{Press3} McCormack, Caitlin. “18 Sexist Phrases We Should Stop Using Immediately.” 18 Sexist Phrases We Should Stop Using Immediately, 2018, \url{www.msn.com/en-us/lifestyle/smart-living/18-sexist-phrases-we-should-stop-using-immediately/ss-BBLgg1E\#interstitial=2}.
\bibitem{Press4} Priestley, Angela. “Six Common Manifestations of Everyday Sexism at Work.” SmartCompany, 24 Oct. 2017, www.smartcompany.com.au/people-human-resources/six-common-manifestations-everyday-sexism-work/.
\bibitem{Fig3} Lee, Ceshine. “Understanding Bidirectional RNN in PyTorch.” Towards Data Science, Towards Data Science, 13 Nov. 2017, towardsdatascience.com/understanding-bidirectional-rnn-in-pytorch-5bd25a5dd66.
\bibitem{Fig4} Zhou, Peng, Wei Shi, Jun Tian, Zhenyu Qi, Bingchen Li, Hongwei Hao and Bo Xu. “Attention-Based Bidirectional Long Short-Term Memory Networks for Relation Classification.” ACL (2016). http://www.aclweb.org/anthology/P16-2034
\bibitem{Zhao} Zhao, et al. (2018). Learning Gender-Neutral Word Embeddings. 4847-4853. 10.18653/v1/D18-1521. 
\bibitem{Boluk} Bolukbasi, et al. (2016). Man is to Computer Programmer as Woman is to Homemaker? Debiasing Word Embeddings. 

%\bibitem{b6} Y. Yorozu, M. Hirano, K. Oka, and Y. Tagawa, ``Electron spectroscopy studies on magneto-optical media and plastic substrate interface,'' IEEE Transl. J. Magn. Japan, vol. 2, pp. 740--741, August 1987 [Digests 9th Annual Conf. Magnetics Japan, p. 301, 1982].
%\bibitem{b7} M. Young, The Technical Writer's Handbook. Mill Valley, CA: University Science, 1989.
\end{thebibliography}

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

